DimVis: Interpreting Visual Clusters in Dimensionality Reduction With Explainable Boosting Machine

Dimensionality Reduction (DR) techniques such as t-SNE and UMAP are popular for transforming complex datasets into simpler visual representations. However, while effective in uncovering general dataset patterns, these methods may introduce artifacts and suffer from interpretability issues. This paper presents DimVis, a visualization tool that employs supervised Explainable Boosting Machine (EBM) models (trained on user-selected data of interest) as an interpretation assistant for DR projections. Our tool facilitates high-dimensional data analysis by providing an interpretation of feature relevance in visual clusters through interactive exploration of UMAP projections. Specifically, DimVis uses a contrastive EBM model that is trained in real time to differentiate between the data inside and outside a cluster of interest. Taking advantage of the inherent explainable nature of the EBM, we then use this model to interpret the cluster itself via single and pairwise feature comparisons in a ranking based on the EBM model's feature importance. The applicability and effectiveness of DimVis are demonstrated via a use case and a usage scenario with real-world data. We also discuss the limitations and potential directions for future research.

==> demo_video/video_script.txt <==
INTRO
Welcome to the video demonstration of DimVis: Interpreting Visual Clusters in Dimensionality Reduction With Explainable Boosting Machine. 
I am going to show you how it works by walking through a use case of Breast Cancer (Wisconsin) dataset, exploring the data clusters without ground-truth labels. This use case involves patients potentially diagnosed with either Malignant or Benign breast cancer.

%RMM: Use the titles after # as the transition titles in the video (black screen, white text, centered both vertical and horizontally)

# DATA LOADING & SETUP
We begin by loading our dataset and adjusting the UMAP hyperparameters until we are satisfied with the resulting projection.

%RMM: This first part is not that important, so I cut it down to focus on the important parts below.

# UMAP VISUALIZATION
After adjusting the UMAP hyperparameters, the visualization provided by UMAP can be explored. The first step in the analysis workflow is to select a group of data points that represent a visual cluster, which will be investigated further. DimVis works with any selection, being driven by the user's visual perception of patterns in the projection instead of clusters extracted by automated algorithms.

%RMM: Select C2 for the next sentence.

Here we select the middle cluster with the lasso function. As soon as a selection is made, a new EBM model is retrained in the background in order to interpret the selected cluster, and the rest of the visualizations are loaded. This is a binary classification model that is trained to separate points that are inside the cluster from those outside of it.

# EBM-BASED INTERPRETATION
Now we focus on the Feature Importance Graph based on the EBM model. This graph ranks the most influential single and pairs of features that affect the formation of the selected cluster or, in other words, its separation from the rest of the points of the dataset.

In this example, the most important features are, in descending order, clumpthic, shapeun, and sizeun. We can click on any of the bars in order to explore in more depth the effects of a single or pair of features in the underlying EBM model.

# INDIVIDUAL FEATURE ASSESSMENT
%RMM: Click on clumpthic before moving on.
To investigate further a single feature of interest, two additional visualizations are provided: the Score and the Density graph. 

The Score graph is a simple line plot that shows a detailed breakdown of how each range of values of the selected feature affects the model: values with a score below 0 are more related to points within the cluster, while those with a score above 0 are more related to the rest of the data points. The Score graph also provides an indication of the uncertainty of this explanation via the gray bands around the blue line.

Here we can see that, for feature clumpthic, the range of values up to 3.5 is more related to the points within the cluster, with high certainty. For the rest of the values higher than 3.5, however, the uncertainty is much higher, which makes it harder to draw strong conclusions.

The Density is simply a histogram of the distribution of the values in the selected feature, and should be used together with the Score graph. For this selected cluster, it is hard to see any specific pattern related to the values inside or outside, which highlights the importance of having the Score graph in addition to the more traditional univariate histogram analysis.

# PAIRWISE FEATURE ASSESSMENT
%RMM: Select C3 before moving on.
We can also further investigate pairs of features when they are detected as important for the selected cluster. For this, we first selected the bottom cluster in the UMAP, and now we click on the bar for "sizeun and blandchr". This brings up a heatmap that shows how the distribution of the two features together affect the formation of the cluster. As in the Score graph, values below 0 are more related to the points inside the cluster.

Here we can see, for example, that when one of the features has higher values, while the other has lower values, the score is at its lowest; but when both of them are low or both are high, the score is higher. This is an interesting example of a pattern of the selected cluster that could only be identified with a pairwise analysis.

# CONCLUSION
In summary, DimVis is an interactive and dynamic tool for data scientists and analysts. Our goal is to transform complex high-dimensional data into interpretable and actionable insights, turning it into an invaluable asset in data-driven fields. Thanks for watching!

-------------------------------------------------------------------------------------------------------------------------------------------

%CUT TEXT:
showcasing DimVis's user-friendly interface for dataset selection, highlighting the tool's flexibility in handling various datasets.
In our application, we start by uploading Breast Cancer (Wisconsin) dataset. 

Hyper Parameter Adjustments
To find the best visualization that suits our needs provided in UMAP graph, we adjust the UMAP hyperparameters, producing distinct visualizations for both UMAP and EBM each time we modify these values. This process continues until we achieve a satisfying visualization, demonstrating the tool's powerful real-time data exploration capability.

As each time that any selection is applied, the EBM is retrained based on the selection and a new Feature Importance Graph is displayed.

By selecting clusters or subclusters in the UMAP graph, EBM retrains based on these selections against the rest of the dataset, providing a new Feature Importance Graph. Through various selections and DimVis's interactive visualization capabilities, we deeply explore the reasons behind data clustering.

Here, DimVis's individual feature assessment is showcased. To gain deeper insights into the dataset or any selected data points, we select a specific feature. Clicking on any ranked feature in the Feature Importance Graph provides detailed visualizations, offering insights into each feature's influence on the data model and its impact on the selected data points.

CLOSING REMARKS
This was a video demonstration of the DimVis tool. Thank you for watching!


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at http://www.dante.de/cgi-bin/ctan-index

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

For questions concerning the Eurographics Style please contact publishing@eg.org


